Why does the Milky Way have a bar?

There is no doubt that the Milky Way is a barred galaxy; however, factors that establish its prominent morphology remain largely elusive and poorly comprehended. In this work, we attempt to constrain the history of the MW by tracing the present-day parameters and evolution of a set of MW and M31 analogues from the TNG50 cosmological simulations. We find that the strength of bars at $z=0$ correlates well not only with the total mass build-up of galaxies but, more crucially, with the time of rapid onset of stellar discs. Discs of strongly barred galaxies form early ($ z \gtrsim 2-3$), compared to weakly barred and non-barred galaxies ($z \approx 1-1.5$). Although we are cautious to draw ultimate conclusions about the governing factor of discs formation due to the complexity and correlations between different physical phenomena~(dark matter mass growth, gas accretion rate, mergers and others) affecting galaxy growth, the observed morphological diversity of galaxies can be tentatively explained by a substantial variation in the gas angular momentum around proto-galaxies already at $z\approx 3-5$; in such a way, early discs with the strongest bars at $z=0$ formed from gas with the largest angular momentum. By comparing the formation time scales of discs of barred galaxies in the TNG50 sample, we suggest that the MW has a strong bar ($0.35<A_2<0.6$) and that its stellar disc started to dominate over the spheroidal component already at $z \approx 2$, with a mass of $\approx 1 \pm 0.5 \times 10^{10} M_\odot$. We, therefore, conclude that the presence of a strong bar in the MW is a natural manifestation of the early formation of the stellar disc, which made possible bursty but highly efficient star formation at high redshift.

==> reply.txt <==
We thank the referee for the report. 

In addition to the referees' comments, we received some suggestions from the community. Hence, we added a few more mass estimations of the MW mass in Fig. 3, which demonstrate the dominance of baryons in the MW and do not affect our results/conclusions. We also added some very recent references concerning the timing of the MW bar in Sec 4, suggesting its early formation 8-10 years ago.

Below we provide our reply to the referee's points.

Q) * Section 2
 I think that the paper should provide more details about TNG50. At least, both spatial and mass resolutions of the stars should be provided.

A) We provided more information about the TNG50 simulations together with relevant references.

Q) * Section 2
How Sigma_major and Sigma_minor, stellar density at the major and minor axes, respectively, are computed is not very clear. It is better if the authors clarify how these regions are selected.

A) We described the calculation of Sigma_minor/major in more detail.

Q) * Section 4
Although Sec. 4 only infers the early star formation and early disk built up of the Milky Way, the introduction part of this section sounds like that this section addresses the formation time of the bar. I think that at the end or beginning of this section, it is good to explicitely mention that this result does not indicate the formation time of the bar, to avoid a confusion.

A) We indeed discuss the time formation of the MW bar in Sec. 4, which can be considered a lower limit for the MW disk formation. Therefore, we believe new constraints on the MW bar formation are relevant to the context. We specified this in the introductory sentences of the second paragraph. 


